Projected Subgradient Methods for a Class of Nonsmooth and Nonconvex Optimization Problems

We investigate the optimization problem of minimizing a nonsmooth function that satisfies a nonsmooth version of the descent lemma over a nonempty and closed but not necessarily convex set. The objective function belongs to the class of upper-$\mathcal{C}^2$ functions, whereas the constraints may promote a sparse or low-rank structure. We propose a projected subgradient method with two different globalization strategies: (a) a nonmonotone linesearch and, under additional assumptions, (b) an auto-conditioned method, where the stepsize is given by a formula depending on data from past iterations. We show that both methods converge to solutions that satisfy a stronger stationarity concept than one would expect from the subdifferential sum-rule, which is particularly important since the optimization problems of interest are inherently nonconvex. Finally, we present promising numerical results when applying the algorithm to an MPEC-style problem as well as the matrix optimization problems MAXCUT and Robust PCA.

==> accuracy_counts.csv <==
x,count_pgd,count_cvxpy
76,130,130
77,130,129
78,130,128
79,130,127
80,130,125
81,130,121
82,130,116
83,130,105
84,130,100
85,130,95
86,129,82
87,129,69
88,129,64
89,129,61
90,127,61
91,122,60
92,116,60
93,110,60
94,105,60
95,98,55
96,87,52
97,77,48
98,62,15
99,45,0
100,3,0


==> ppACcpu_time_seconds.csv <==
tau,rho
1,0
3,3
4,7
5,11
6,16
7,20
8,25
9,31
10,37
11,47
12,57
13,71
14,79
15,90
16,101
17,106
18,115
19,118
20,119
21,122
22,123
23,126
25,128
30,129
50,130
62,130


==> ppACnewton_iterations.csv <==
tau,rho
1,0
581,1
591,2
631,3
771,4
882,5
907,6
924,7
927,8
935,9
946,10
959,11
978,12
984,13
1000,14
1038,15
1052,16
1078,17
1096,18
1118,19
1156,20
1165,21
1182,22
1198,23
1202,24
1210,25
1234,26
1249,27
1265,28
1281,29
1284,30
1289,31
1290,32
1292,33
1305,34
1314,35
1324,36
1331,37
1348,38
1362,39
1378,40
1393,41
1394,42
1399,43
1401,44
1405,45
1406,46
1414,47
1415,48
1420,50
1424,51
1434,52
1442,53
1443,54
1461,55
1473,56
1480,57
1483,58
1493,59
1500,60
1503,61
1505,62
1515,63
1518,64
1535,65
1553,66
1565,67
1574,69
1590,70
1593,71
1596,72
1598,73
1626,74
1635,75
1645,76
1653,77
1658,78
1677,79
1679,80
1683,81
1695,84
1731,85
1733,86
1745,87
1752,88
1774,89
1822,90
1841,91
1844,92
1852,93
1893,94
1902,95
1906,97
1920,98
1932,99
1933,100
1934,101
1962,102
1975,103
2014,104
2017,105
2048,106
2059,107
2065,108
2069,109
2074,110
2109,111
2137,112
2178,113
2197,114
2198,115
2219,116
2288,117
2350,118
2403,119
2470,120
2485,121
2496,122
2517,123
2568,124
2582,125
2719,126
2740,127
2828,128
3139,129
3635,130
3644,130


==> ppACpgd_iterations.csv <==
tau,rho
1,0
41,1
43,2
45,3
57,4
61,5
65,8
66,10
69,12
70,14
72,15
73,16
74,17
79,18
82,22
83,23
85,25
86,26
90,27
91,29
92,31
93,33
94,34
95,37
96,41
97,44
98,47
99,51
100,54
101,55
102,57
103,58
104,60
105,62
107,63
108,66
109,69
110,71
111,73
112,77
113,81
115,82
116,83
117,84
118,85
120,86
121,89
122,90
125,92
126,94
128,95
130,96
131,98
132,99
134,101
136,102
137,103
138,104
140,106
142,107
144,108
146,109
147,111
148,113
150,114
151,115
152,116
154,118
158,119
169,120
170,122
172,123
181,124
184,125
187,126
193,127
213,128
237,129
252,130
261,130


==> ppLScpu_time_seconds.csv <==
tau,rho
1,0
2,3
3,6
4,10
5,15
6,16
7,26
8,34
9,47
10,68
11,80
12,91
13,104
14,111
15,117
16,120
17,123
18,125
19,128
26,129
53,130
62,130


==> ppLSnewton_iterations.csv <==
tau,rho
1,0
468,1
480,2
505,3
612,4
700,5
717,6
724,7
733,8
740,9
743,10
745,11
777,12
779,13
785,14
823,15
833,16
854,17
859,18
889,19
923,20
926,21
931,22
935,23
942,24
945,25
972,26
990,27
992,28
997,29
1003,30
1009,31
1012,32
1017,33
1040,34
1041,35
1049,36
1068,37
1076,38
1077,39
1079,40
1089,41
1095,42
1096,43
1098,45
1107,46
1109,47
1123,48
1126,50
1129,51
1130,52
1144,53
1147,54
1148,55
1149,56
1153,57
1161,58
1165,59
1170,60
1173,61
1182,62
1185,63
1191,64
1208,65
1214,66
1224,67
1226,68
1250,70
1253,71
1260,72
1270,73
1279,74
1285,75
1296,76
1298,78
1309,79
1320,80
1324,81
1335,83
1354,84
1355,85
1382,86
1394,87
1396,88
1407,89
1426,90
1429,91
1463,92
1468,93
1487,94
1497,95
1500,96
1504,97
1511,98
1526,99
1550,100
1559,101
1569,102
1570,104
1585,105
1630,106
1636,107
1644,108
1671,110
1682,111
1687,112
1690,113
1703,114
1728,115
1816,116
1851,117
1857,118
1919,119
1925,120
1956,122
2038,123
2085,124
2195,125
2207,126
2263,127
2292,128
2438,129
2534,130
3644,130


==> ppLSpgd_iterations.csv <==
tau,rho
1,0
32,1
34,2
35,3
44,4
47,5
50,7
51,10
54,14
56,15
57,17
61,18
63,20
64,23
66,24
67,26
71,31
72,32
73,36
74,40
75,45
76,51
77,53
78,56
79,57
80,60
83,64
84,69
85,70
86,75
87,80
88,81
89,82
90,83
91,84
94,89
95,90
97,92
98,95
101,96
102,98
104,100
105,101
106,102
107,104
112,106
113,107
114,109
115,111
116,112
118,114
119,115
120,117
122,118
125,119
129,120
134,121
135,122
136,123
145,125
155,126
162,127
167,128
177,129
183,130
261,130

